High order cut discontinuous Galerkin methods for hyperbolic conservation laws in one space dimension

In this paper, we develop a family of high order cut discontinuous Galerkin (DG) methods for hyperbolic conservation laws in one space dimension. The ghost penalty stabilization is used to stabilize the scheme for small cut elements. The analysis shows that our proposed methods have similar stability and accuracy properties as the standard DG methods on a regular mesh. We also prove that the cut DG method with piecewise constants in space is total variation diminishing (TVD). We use the strong stability preserving Runge-Kutta method for time discretization and the time step is independent of the size of cut element. Numerical examples demonstrate that the cut DG methods are high order accurate for smooth problems and perform well for discontinuous problems.

==> Burgers_cutmorecells_Minus4_error_Nover4.dat <==
h	   P0_L2            P0_Linf 	 P1_L2 	       P1_Linf	         P2_L2	        P2_Linf	        P3_L2	        P3_Linf
0.05    8.49E-02    3.08E-01    3.67E-03    1.64E-02    2.91E-04    1.19E-03    3.03E-05    1.25E-04
0.025   4.79E-02    1.86E-01    9.00E-04    4.75E-03    3.53E-05    1.91E-04    1.58E-06    1.16E-05
0.0125  2.60E-02    1.01E-01    2.23E-04    1.27E-03    4.11E-06    3.04E-05    9.71E-08    8.63E-07
0.00625  1.37E-02    5.20E-02    5.55E-05    3.31E-04    5.00E-07    4.55E-06    6.15E-09    6.01E-08
0.003125 7.02E-03    2.62E-02    1.39E-05    8.41E-05    6.27E-08    6.49E-07    3.90E-10    3.98E-09


==> Linear_Minus4_error_boundarycut.dat <==
h        P0_L2        P0_Linf     P1_L2     P1_Linf     P2_L2       P2_Linf     P3_L2    P3_Linf
0.05	 2.53E-02	  7.32E-02	  8.22E-04	  2.15E-03	  1.31E-05	  3.49E-05    1.51E-07    4.09E-07
0.025	 1.27E-02	  3.82E-02	  2.02E-04	  5.26E-04	  1.59E-06	  4.20E-06    8.86E-09    2.34E-08
0.0125	 6.40E-03	  1.94E-02	  5.01E-05	  1.30E-04	  1.96E-07	  5.17E-07    5.54E-10    1.45E-09
0.00625	 3.21E-03	  9.77E-03	  1.25E-05	  3.23E-05	  2.43E-08	  6.42E-08    3.45E-11    9.05E-11
0.003125 1.61E-03	  4.92E-03	  3.11E-06	  8.05E-06	  3.02E-09	  7.97E-09    2.14E-12    5.62E-12


